Distributed Symbolic Execution using Test-Depth Partitioning

Symbolic execution is a classic technique for systematic bug finding, which has seen many applications in recent years but remains hard to scale. Recent work introduced ranged symbolic execution to distribute the symbolic execution task among different workers with minimal communication overhead using test inputs. However, each worker was restricted to perform only a depth-first search. This paper introduces a new approach to ranging, called test-depth partitioning, that allows the workers to employ different search strategies without compromising the completeness of the overall search. Experimental results show that the proposed approach provides a more flexible ranging solution for distributed symbolic execution. The core idea behind test-depth partitioning is to use a test-depth pair to define a region in the execution space. Such a pair represents a partial path or a prefix, and it obviates the need for complete tests to determine boundaries as was the case in the previous ranging scheme. Moreover, different workers have the freedom to select the search strategy of choice without affecting the functioning of the overall system. Test-depth partitioning is implemented using KLEE, a well-known symbolic execution tool. The preliminary results show that the proposed scheme can prove to be an efficient tool to speed up symbolic execution.

==> Untitled_1.csv <==
,,DFS,,,,,,BFS,,,,,,BFS,,
,2,,,4,,,2,,,4,,,2,,,4
dir,1.820197014,,dir,3.296301462,,dir,1.839869974,,dir,1.119957123,,dir,1.927688313,,dir,4.323047306
ls,0.9179162411,,ls,1.789966707,,ls,1.907289709,,ls,1.09055327,,ls,2.086061548,,ls,3.134749194
dd,2.425356688,,dd,4.211001558,,dd,1.80797543,,dd,2.673402221,,dd,2.045142211,,dd,3.492507711
join,2.406915521,,join,4.622281201,,join,1.816333583,,join,2.922413646,,join,2.043881128,,join,3.452952283
mkdir,2.485376054,,mkdir,4.683917774,,mkdir,1.889415974,,mkdir,2.834139187,,mkdir,2.302837962,,mkdir,4.038689477
chcon,2.550746936,,chcon,4.811585099,,chcon,2.035485349,,chcon,3.068359704,,chcon,2.277362931,,chcon,3.772434462
chgrp,2.243704136,,chgrp,4.356975144,,chgrp,2.037894682,,chgrp,3.00744287,,chgrp,2.21567116,,chgrp,3.372074274
chown,2.213598242,,chown,4.425527556,,chown,2.046774779,,chown,3.001345215,,chown,2.244014817,,chown,3.734886575
cp,2.805182501,,cp,5.692140244,,cp,2.126496278,,cp,3.41738627,,cp,2.277880871,,cp,3.995199462
date,2.727337834,,date,4.811196726,,date,1.915493186,,date,3.02462194,,date,2.273336998,,date,4.051888404
ginstall,2.301285017,,ginstall,4.520148213,,ginstall,2.031419479,,ginstall,3.237183327,,ginstall,2.275685127,,ginstall,3.562548347
mv,2.268361373,,mv,4.410449546,,mv,2.03454965,,mv,2.999989165,,mv,2.338250749,,mv,3.885674712
rm,1.952853998,,rm,3.666227587,,rm,1.816208244,,rm,3.441276786,,rm,2.292709272,,rm,5.145475136
nl,2.086930868,,nl,3.734551255,,nl,1.341293962,,nl,2.020172337,,nl,1.596644966,,nl,3.17416187
ptx,1.662367234,,ptx,2.977181533,,ptx,1.525643555,,ptx,2.85292867,,ptx,3.893842096,%,ptx,8.888427394
pr,1.891538734,,pr,3.297065781,,pr,1.160960494,,pr,1.22127013,,pr,2.242563995,,ptx,6.1
ln,1.652562766,,ln,3.044569137,,ln,1.313583468,,ln,1.979749226,,ln,1.929898084,,pr,4.781974057
tac,1.79346264,,tac,2.94395084,,tac,1.4034101,,tac,2.011714286,,tac,1.617021034,,ln,2.791218054
expr,1.613595162,,expr,2.82530117,,expr,1.195767388,,expr,1.74528288,,expr,2.119541259,,tac,2.702394128
sha512sum,1.729017816,,sha512sum,3.116661323,,sha512sum,1.6,,sha512sum,2.9,,sha512sum,1.922684386,,expr,3.834536645
head,1.693764696,,head,2.764715991,,head,1.4,,head,2.8,,head,1.303527402,,sha512sum,2.020292405
printf,2.150115198,,printf,3.91690842,,printf,1.511115309,,printf,2.370181818,,printf,1.648241304,,head,2.155594697
readlink,1.763648521,,readlink,3.242102258,,readlink,1.067899216,,readlink,1.360466432,,readlink,1.162828917,,printf,3.403563755
split,1.841775229,,split,2.779067045,,split,1.062534574,,split,1.24332446,,split,1.598316453,,readlink,1.387628368
sum,1.580819892,,sum,2.593642529,,sum,1.174412098,,sum,1.938326389,,sum,1.454673182,,split,2.373150985
,,,,,,,,,,,,,,,sum,1.846608661
,,,,,,,,,,,,,,,,
max,2.805182501,,,5.692140244,,,2.126496278,,,3.441276786,,,3.893842096,,,8.888427394
,,,,,,,,,,,,,,,,
median,1.952853998,,,3.666227587,,,1.80797543,,,2.8,,,2.086061548,,,3.562548347
,,,,,,,,,,,,,,,,
average ,2.0231372124,,,3.701337444,,,1.6424730592,,,2.4112594941,,,2.0436122466,,,3.743002788


==> libtable.csv <==
bc & 27 & 89927 & 36 & 23138 & 52221 \\
osip & 38 & 71917 & 28 & 25685 & 28273 \\
libyaml & 23 & 22811 & 45 & 8902 & 9440 \\


==> statsresults.csv <==
,,,,,,,,,,
,2 CORE,4 CORE,,,2,4,,,,
bc,1.682307019,3.143302544,,bc,2.82,7.02,,bc,1.2,2
e,1.677693311,3.13627146,,osip,1.27,1.75,,osip,1.33,3.3
libyaml,3.08683353,7.122849553,,libyaml,1.73,3.85,,libyaml,1.72,3.2
,,,,,,,,,,
max,3.08683353,7.122849553,,,2.82,7.02,,,1.72,3.3
average,2.14894462,4.467474519,,,1.94,4.20666666666667,,,1.41666666666667,2.83333333333333
medis,1.682307019,3.143302544,,,1.73,3.85,,,1.33,3.2


==> table.csv <==
dir & 13 & 3585 & 12 & 487 & 539
\hline
ls & 13 & 3585 & 19 & 125 & 125
\hline
dd & 16 & 7265 & 19 & 1250 & 2234
\hline
join & 16 & 8545 & 13 & 1903 & 4411
\hline
mkdir & 16 & 9105 & 14 & 1808 & 2505
\hline
chcon & 17 & 14859 & 17 & 3125 & 9180
\hline
chgrp & 17 & 14795 & 16 & 4331 & 9066
\hline
chown & 17 & 14795 & 13 & 3138 & 6482
\hline
cp & 17 & 14757 & 12 & 3144 & 9250
\hline
date & 17 & 14621 & 19 & 2902 & 5143
\hline
ginstall & 17 & 14700 & 21 & 5410 & 8912
\hline
mv & 17 & 14859 & 17 & 4353 & 9037
\hline
rm & 17 & 18375 & 17 & 7571 & 11523
\hline
nl & 20 & 22578 & 46 & 10141 & 17481
\hline
ptx & 21 & 24941 & 19 & 8993 & 13485
\hline
pr & 22 & 77047 & 19 & 23527 & 37131
\hline
ln & 23 & 160644 & 28 & 51512 & 64681
\hline
tac & 24 & 32996 & 29 & 14581 & 20883
\hline
expr & 27 & 54713 & 22 & 16259 & 17673
\hline
sha512sum & 31 & 284727 & 72 & 60253 & 71580
\hline
head & 25 & 126151 & 32 & 28256 & 18629
\hline
printf & 18 & 27391 & 17 & 5170 & 11171
\hline
readlink & 27 & 168229 & 38 & 48996 & 52793
\hline
split & 23 & 50506 & 36 & 27710 & 26763
\hline
sum & 29 & 23707 & 16 & 10729 & 11604
\hline

